Reframing Image Difference Captioning with BLIP2IDC and Synthetic Augmentation

The rise of the generative models quality during the past years enabled the generation of edited variations of images at an important scale. To counter the harmful effects of such technology, the Image Difference Captioning (IDC) task aims to describe the differences between two images. While this task is successfully handled for simple 3D rendered images, it struggles on real-world images. The reason is twofold: the training data-scarcity, and the difficulty to capture fine-grained differences between complex images. To address those issues, we propose in this paper a simple yet effective framework to both adapt existing image captioning models to the IDC task and augment IDC datasets. We introduce BLIP2IDC, an adaptation of BLIP2 to the IDC task at low computational cost, and show it outperforms two-streams approaches by a significant margin on real-world IDC datasets. We also propose to use synthetic augmentation to improve the performance of IDC models in an agnostic fashion. We show that our synthetic augmentation strategy provides high quality data, leading to a challenging new dataset well-suited for IDC named Syned1.

==> Images/imagelist.txt <==
attention_maps_10.png_head_11.png
attention_maps_10.png_head_4.png
attention_maps_10.png_head_8.png
attention_maps_11.png_head_6.png
attention_maps_12.png_head_8.png
attention_maps_12.png_head_9.png
attention_maps_14.png_head_14.png
attention_maps_14.png_head_2.png
attention_maps_16.png_head_12.png
attention_maps_16.png_head_3.png
attention_maps_17.png_head_14.png
attention_maps_17.png_head_6.png
attention_maps_17.png_head_9.png
attention_maps_20.png_head_2.png
attention_maps_21.png_head_3.png
attention_maps_22.png_head_11.png
attention_maps_22.png_head_12.png
attention_maps_22.png_head_9.png
attention_maps_25.png_head_13.png
attention_maps_25.png_head_16.png
attention_maps_25.png_head_1.png
attention_maps_25.png_head_2.png
attention_maps_25.png_head_4.png
attention_maps_27.png_head_11.png
attention_maps_27.png_head_6.png
attention_maps_29.png_head_12.png
attention_maps_29.png_head_16.png
attention_maps_29.png_head_2.png
attention_maps_31.png_head_15.png
attention_maps_31.png_head_16.png
attention_maps_7.png_head_15.png
attention_maps_7.png_head_16.png
attention_maps_8.png_head_14.png


==> imagelist.txt <==
Images/attention_maps/interesting_attention_maps/attention_maps_10.png_head_11.png
Images/attention_maps/interesting_attention_maps/attention_maps_10.png_head_4.png
Images/attention_maps/interesting_attention_maps/attention_maps_10.png_head_8.png
Images/attention_maps/interesting_attention_maps/attention_maps_11.png_head_6.png
Images/attention_maps/interesting_attention_maps/attention_maps_12.png_head_8.png
Images/attention_maps/interesting_attention_maps/attention_maps_12.png_head_9.png
Images/attention_maps/interesting_attention_maps/attention_maps_14.png_head_14.png
Images/attention_maps/interesting_attention_maps/attention_maps_14.png_head_2.png
Images/attention_maps/interesting_attention_maps/attention_maps_16.png_head_12.png
Images/attention_maps/interesting_attention_maps/attention_maps_16.png_head_3.png


==> imagelist2.txt <==
Images/attention_maps/interesting_attention_maps/attention_maps_10.png_head_11.png
Images/attention_maps/interesting_attention_maps/attention_maps_10.png_head_4.png
Images/attention_maps/interesting_attention_maps/attention_maps_10.png_head_8.png
Images/attention_maps/interesting_attention_maps/attention_maps_11.png_head_6.png
Images/attention_maps/interesting_attention_maps/attention_maps_12.png_head_8.png
Images/attention_maps/interesting_attention_maps/attention_maps_12.png_head_9.png
Images/attention_maps/interesting_attention_maps/attention_maps_14.png_head_14.png
Images/attention_maps/interesting_attention_maps/attention_maps_14.png_head_2.png
Images/attention_maps/interesting_attention_maps/attention_maps_16.png_head_12.png
Images/attention_maps/interesting_attention_maps/attention_maps_16.png_head_3.png

Images/attention_maps/interesting_attention_maps/attention_maps_17.png_head_14.png
Images/attention_maps/interesting_attention_maps/attention_maps_17.png_head_6.png
Images/attention_maps/interesting_attention_maps/attention_maps_17.png_head_9.png
Images/attention_maps/interesting_attention_maps/attention_maps_20.png_head_2.png
Images/attention_maps/interesting_attention_maps/attention_maps_21.png_head_3.png
Images/attention_maps/interesting_attention_maps/attention_maps_22.png_head_11.png
Images/attention_maps/interesting_attention_maps/attention_maps_22.png_head_12.png
Images/attention_maps/interesting_attention_maps/attention_maps_22.png_head_9.png
Images/attention_maps/interesting_attention_maps/attention_maps_25.png_head_13.png
Images/attention_maps/interesting_attention_maps/attention_maps_25.png_head_16.png
Images/attention_maps/interesting_attention_maps/attention_maps_25.png_head_1.png
Images/attention_maps/interesting_attention_maps/attention_maps_25.png_head_2.png
Images/attention_maps/interesting_attention_maps/attention_maps_25.png_head_4.png
Images/attention_maps/interesting_attention_maps/attention_maps_27.png_head_11.png
Images/attention_maps/interesting_attention_maps/attention_maps_27.png_head_6.png
Images/attention_maps/interesting_attention_maps/attention_maps_29.png_head_12.png
Images/attention_maps/interesting_attention_maps/attention_maps_29.png_head_16.png
Images/attention_maps/interesting_attention_maps/attention_maps_29.png_head_2.png
Images/attention_maps/interesting_attention_maps/attention_maps_31.png_head_15.png
Images/attention_maps/interesting_attention_maps/attention_maps_31.png_head_16.png
Images/attention_maps/interesting_attention_maps/attention_maps_7.png_head_15.png
Images/attention_maps/interesting_attention_maps/attention_maps_7.png_head_16.png
Images/attention_maps/interesting_attention_maps/attention_maps_8.png_head_14.png

